Where Outflows Meet Inflows: Gas Kinematics in SSA22 Lyman-$\alpha$ Blob 2 Decoded by Advanced Radiative Transfer Modelling

We present new spectroscopic observations of Lyman-$\alpha$ (Ly$\alpha$) Blob 2 ($z \sim$ 3.1). We observed extended Ly$\alpha$ emission in three distinct regions, where the highest Ly$\alpha$ surface brightness (SB) center is far away from the known continuum sources. We searched through the MOSFIRE slits that cover the high Ly$\alpha$ SB regions, but were unable to detect any significant nebular emission near the highest SB center. We further mapped the flux ratio of the blue peak to the red peak and found it is anti-correlated with Ly$\alpha$ SB with a power-law index of $\sim$ -0.4. We used radiative transfer models with both multiphase, clumpy and shell geometries and successfully reproduced the diverse Ly$\alpha$ morphologies. We found that most spectra suggest outflow-dominated kinematics, while 4/15 spectra imply inflows. A significant correlation exists between parameter pairs, and the multiphase, clumpy model may alleviate previously reported discrepancies. We also modeled Ly$\alpha$ spectra at different positions simultaneously and found that the variation of the inferred clump outflow velocities can be approximately explained by line-of-sight projection effects. Our results support the `central powering + scattering' scenario, i.e. the Ly$\alpha$ photons are generated by a central powering source and then scatter with outflowing, multiphase HI gas while propagating outwards. The infalling of cool gas near the blob outskirts shapes the observed blue-dominated Ly$\alpha$ profiles, but its energy contribution to the total Ly$\alpha$ luminosity is less than 10%, i.e. minor compared to the photo-ionization by star-forming galaxies and/or AGNs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
